A polyhedral discrete de Rham numerical scheme for the Yang-Mills equations

We present a discretisation of the 3+1 formulation of the Yang-Mills equations in the temporal gauge, using a Lie algebra-valued extension of the discrete de Rham (DDR) sequence, that preserves the non-linear constraint exactly. In contrast to Maxwell's equations, where the preservation of the analogous constraint only depends on reproducing some complex properties of the continuous de Rham sequence, the preservation of the non-linear constraint relies for the Yang-Mills equations on a constrained formulation, previously proposed in [10]. The fully discrete nature of the DDR method requires to devise appropriate constructions of the non-linear terms, adapted to the discrete spaces and to the need for replicating the crucial Ad-invariance property of the $L^2$-product. We then prove some energy estimates, and provide results of 3D numerical simulations based on this scheme.

==> outputs/IC-constr-preserve/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.433013  0.0833333  1.74308   --        0.934058  --       5.42681e-16  3.19879e-15
0    0.216506  0.0416667  2.13681   -0.29     0.886598  0.08     4.4142e-16   1.14629e-14
0    0.108253  0.0212766  2.5973    -0.28     0.866821  0.03     4.07986e-15  3.49255e-14
0    0.0541266 0.0107527  2.99568   -0.21     0.863086  0.01     2.34493e-15  1.12273e-13


==> outputs/IC-constr-preserve/Cubic-Cells_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXGrad: 125
DimXCurl: 300
DimXDiv: 240
DimLieAlg: 3
DimLAXGrad: 375
DimLAXCurl: 900
DimLAXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.42681e-16
InitialConstraintNorm: 1.56304e-16
MaxConstraintDiff: 3.19879e-15
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 1.74308
E_L2Pot: 0.934058
absE_L2Elec: 1.1886
absE_L2Pot: 0.584126
absE_L2Lambda: 0.00275181
N_L2Elec: 0.681897
N_L2Pot: 0.625364
TwallDDRCore: 0.0142667
TprocDDRCore: 0.1
TwallModel: 0.090722
TprocModel: 0.48
TwallSolve: 2.64025
TprocSolve: 43.23


==> outputs/IC-constr-preserve/Cubic-Cells_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXGrad: 729
DimXCurl: 1944
DimXDiv: 1728
DimLieAlg: 3
DimLAXGrad: 2187
DimLAXCurl: 5832
DimLAXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.4142e-16
InitialConstraintNorm: 2.85559e-16
MaxConstraintDiff: 1.14629e-14
OuterIterations: 24
AvgNonlinearIterations: 2
E_L2Elec: 2.13681
E_L2Pot: 0.886598
absE_L2Elec: 1.50482
absE_L2Pot: 0.573985
absE_L2Lambda: 0.00305788
N_L2Elec: 0.704236
N_L2Pot: 0.647402
TwallDDRCore: 0.0258447
TprocDDRCore: 0.43
TwallModel: 0.467041
TprocModel: 2.57
TwallSolve: 26.6563
TprocSolve: 358.26


==> outputs/IC-constr-preserve/Cubic-Cells_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXGrad: 4913
DimXCurl: 13872
DimXDiv: 13056
DimLieAlg: 3
DimLAXGrad: 14739
DimLAXCurl: 41616
DimLAXDiv: 39168
InitialTime: 0
FinalTime: 1
Timestep: 0.0212766
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.07986e-15
InitialConstraintNorm: 6.02729e-16
MaxConstraintDiff: 3.49255e-14
OuterIterations: 47
AvgNonlinearIterations: 1.42553
E_L2Elec: 2.5973
E_L2Pot: 0.866821
absE_L2Elec: 1.84525
absE_L2Pot: 0.566441
absE_L2Lambda: 0.00683625
N_L2Elec: 0.710447
N_L2Pot: 0.653469
TwallDDRCore: 0.10493
TprocDDRCore: 2.71
TwallModel: 3.41674
TprocModel: 18.16
TwallSolve: 761.127
TprocSolve: 5176.69
Solver: Eigen::LeastSquaresConjugateGradient


==> outputs/IC-constr-preserve/Cubic-Cells_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimXGrad: 35937
DimXCurl: 104544
DimXDiv: 101376
DimLieAlg: 3
DimLAXGrad: 107811
DimLAXCurl: 313632
DimLAXDiv: 304128
InitialTime: 0
FinalTime: 1
Timestep: 0.0107527
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.34493e-15
InitialConstraintNorm: 2.11039e-13
MaxConstraintDiff: 1.12273e-13
OuterIterations: 93
AvgNonlinearIterations: 1.01075
E_L2Elec: 2.99568
E_L2Pot: 0.863086
absE_L2Elec: 2.13305
absE_L2Pot: 0.56534
absE_L2Lambda: 0.00614086
N_L2Elec: 0.712041
N_L2Pot: 0.655022
TwallDDRCore: 0.707421
TprocDDRCore: 19.19
TwallModel: 29.0171
TprocModel: 152.81
TwallSolve: 75238.1
TprocSolve: 1.76475e+06
Solver: Eigen::LeastSquaresConjugateGradient


==> outputs/IC-constr-preserve/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0142667     0.1           0.090722    0.48        2.64025     43.23
0.0258447     0.43          0.467041    2.57        26.6563     358.26
0.10493       2.71          3.41674     18.16       761.127     5176.69
0.707421      19.19         29.0171     152.81      75238.1     1.76475e+06


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.558943  0.1        1.86863   --        0.980142  --       6.78646e-15  1.39528e-14
0    0.499828  0.0909091  1.89591   -0.13     0.95502   0.23     7.76939e-15  1.72107e-14
0    0.39203   0.0769231  1.92399   -0.06     0.931913  0.10     4.2127e-15   2.74993e-14
0    0.313068  0.0625     1.98834   -0.15     0.913314  0.09     3.69991e-15  4.38816e-14
0    0.256759  0.05       2.08932   -0.25     0.897204  0.09     1.31183e-15  6.54949e-14


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXGrad: 75
DimXCurl: 354
DimXDiv: 496
DimLieAlg: 3
DimLAXGrad: 225
DimLAXCurl: 1062
DimLAXDiv: 1488
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.78646e-15
InitialConstraintNorm: 4.43173e-16
MaxConstraintDiff: 1.39528e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 1.86863
E_L2Pot: 0.980142
absE_L2Elec: 1.38768
absE_L2Pot: 0.677893
absE_L2Lambda: 3.99934
N_L2Elec: 0.742621
N_L2Pot: 0.691627
TwallDDRCore: 0.0168373
TprocDDRCore: 0.19
TwallModel: 0.0921669
TprocModel: 0.75
TwallSolve: 2.07203
TprocSolve: 36.3


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXGrad: 124
DimXCurl: 628
DimXDiv: 913
DimLieAlg: 3
DimLAXGrad: 372
DimLAXCurl: 1884
DimLAXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 7.76939e-15
InitialConstraintNorm: 5.87513e-16
MaxConstraintDiff: 1.72107e-14
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 1.89591
E_L2Pot: 0.95502
absE_L2Elec: 1.39269
absE_L2Pot: 0.645364
absE_L2Lambda: 4.25161
N_L2Elec: 0.734578
N_L2Pot: 0.675759
TwallDDRCore: 0.00890854
TprocDDRCore: 0.15
TwallModel: 0.126237
TprocModel: 0.78
TwallSolve: 3.32214
TprocSolve: 62.09


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXGrad: 229
DimXCurl: 1217
DimXDiv: 1805
DimLieAlg: 3
DimLAXGrad: 687
DimLAXCurl: 3651
DimLAXDiv: 5415
InitialTime: 0
FinalTime: 1
Timestep: 0.0769231
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.2127e-15
InitialConstraintNorm: 8.67476e-16
MaxConstraintDiff: 2.74993e-14
OuterIterations: 13
AvgNonlinearIterations: 2
E_L2Elec: 1.92399
E_L2Pot: 0.931913
absE_L2Elec: 1.39572
absE_L2Pot: 0.623282
absE_L2Lambda: 0.114719
N_L2Elec: 0.725428
N_L2Pot: 0.668819
TwallDDRCore: 0.022618
TprocDDRCore: 0.45
TwallModel: 0.198483
TprocModel: 1.47
TwallSolve: 7.32919
TprocSolve: 134.81


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXGrad: 383
DimXCurl: 2139
DimXDiv: 3261
DimLieAlg: 3
DimLAXGrad: 1149
DimLAXCurl: 6417
DimLAXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.69991e-15
InitialConstraintNorm: 9.77187e-16
MaxConstraintDiff: 4.38816e-14
OuterIterations: 16
AvgNonlinearIterations: 2
E_L2Elec: 1.98834
E_L2Pot: 0.913314
absE_L2Elec: 1.43462
absE_L2Pot: 0.606094
absE_L2Lambda: 0.050166
N_L2Elec: 0.721518
N_L2Pot: 0.663621
TwallDDRCore: 0.037943
TprocDDRCore: 0.86
TwallModel: 0.338538
TprocModel: 2.6
TwallSolve: 15.8136
TprocSolve: 251.23


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXGrad: 663
DimXCurl: 3965
DimXDiv: 6228
DimLieAlg: 3
DimLAXGrad: 1989
DimLAXCurl: 11895
DimLAXDiv: 18684
InitialTime: 0
FinalTime: 1
Timestep: 0.05
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.31183e-15
InitialConstraintNorm: 1.20106e-15
MaxConstraintDiff: 6.54949e-14
OuterIterations: 20
AvgNonlinearIterations: 2
E_L2Elec: 2.08932
E_L2Pot: 0.897204
absE_L2Elec: 1.50245
absE_L2Pot: 0.593833
absE_L2Lambda: 0.0116239
N_L2Elec: 0.719111
N_L2Pot: 0.66187
TwallDDRCore: 0.0572558
TprocDDRCore: 1.39
TwallModel: 0.620079
TprocModel: 4.6
TwallSolve: 37.1772
TprocSolve: 579.01


==> outputs/IC-constr-preserve/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0168373     0.19          0.0921669   0.75        2.07203     36.3
0.00890854    0.15          0.126237    0.78        3.32214     62.09
0.022618      0.45          0.198483    1.47        7.32919     134.81
0.037943      0.86          0.338538    2.6         15.8136     251.23
0.0572558     1.39          0.620079    4.6         37.1772     579.01


==> outputs/IC-constr-preserve/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        1.65607   --        0.986341  --       7.25589e-15  3.67803e-15
0    0.454124  0.0833333  1.74662   -0.09     0.933617  0.09     1.0233e-12   7.33085e-15
0    0.305313  0.0588235  1.87661   -0.18     0.905058  0.08     2.98367e-12  1.3976e-14
0    0.221382  0.0434783  2.0907    -0.34     0.888299  0.06     5.60772e-09  2.58794e-14
0    0.176754  0.0344828  2.24862   -0.32     0.878393  0.05     9.20908e-12  3.81339e-14


==> outputs/IC-constr-preserve/Voro-small-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXGrad: 138
DimXCurl: 272
DimXDiv: 162
DimLieAlg: 3
DimLAXGrad: 414
DimLAXCurl: 816
DimLAXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 7.25589e-15
InitialConstraintNorm: 2.34953e-16
MaxConstraintDiff: 3.67803e-15
OuterIterations: 10
AvgNonlinearIterations: 2.1
E_L2Elec: 1.65607
E_L2Pot: 0.986341
absE_L2Elec: 1.24838
absE_L2Pot: 0.666275
absE_L2Lambda: 1.73087
N_L2Elec: 0.753819
N_L2Pot: 0.675501
TwallDDRCore: 0.0245769
TprocDDRCore: 0.04
TwallModel: 0.266276
TprocModel: 0.31
TwallSolve: 9.75028
TprocSolve: 91.7


==> outputs/IC-constr-preserve/Voro-small-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXGrad: 678
DimXCurl: 1352
DimXDiv: 800
DimLieAlg: 3
DimLAXGrad: 2034
DimLAXCurl: 4056
DimLAXDiv: 2400
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.0233e-12
InitialConstraintNorm: 3.49848e-16
MaxConstraintDiff: 7.33085e-15
OuterIterations: 12
AvgNonlinearIterations: 2.58333
E_L2Elec: 1.74662
E_L2Pot: 0.933617
absE_L2Elec: 1.2348
absE_L2Pot: 0.603277
absE_L2Lambda: 0.73649
N_L2Elec: 0.706965
N_L2Pot: 0.646172
TwallDDRCore: 0.0148434
TprocDDRCore: 0.24
TwallModel: 0.820468
TprocModel: 3.1
TwallSolve: 28.5887
TprocSolve: 343.57


==> outputs/IC-constr-preserve/Voro-small-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXGrad: 2011
DimXCurl: 4018
DimXDiv: 2351
DimLieAlg: 3
DimLAXGrad: 6033
DimLAXCurl: 12054
DimLAXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.98367e-12
InitialConstraintNorm: 3.9888e-16
MaxConstraintDiff: 1.3976e-14
OuterIterations: 17
AvgNonlinearIterations: 2.11765
E_L2Elec: 1.87661
E_L2Pot: 0.905058
absE_L2Elec: 1.31755
absE_L2Pot: 0.583177
absE_L2Lambda: 0.0157954
N_L2Elec: 0.702092
N_L2Pot: 0.644354
TwallDDRCore: 0.0438688
TprocDDRCore: 0.91
TwallModel: 3.02912
TprocModel: 10.16
TwallSolve: 120.37
TprocSolve: 1286.51


==> outputs/IC-constr-preserve/Voro-small-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXGrad: 4370
DimXCurl: 8736
DimXDiv: 5096
DimLieAlg: 3
DimLAXGrad: 13110
DimLAXCurl: 26208
DimLAXDiv: 15288
InitialTime: 0
FinalTime: 1
Timestep: 0.0434783
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.60772e-09
InitialConstraintNorm: 5.91047e-16
MaxConstraintDiff: 2.58794e-14
OuterIterations: 23
AvgNonlinearIterations: 3.91304
E_L2Elec: 2.0907
E_L2Pot: 0.888299
absE_L2Elec: 1.47801
absE_L2Pot: 0.577031
absE_L2Lambda: 0.0298764
N_L2Elec: 0.706948
N_L2Pot: 0.649592
TwallDDRCore: 0.0630938
TprocDDRCore: 1.42
TwallModel: 6.86271
TprocModel: 23
TwallSolve: 816.309
TprocSolve: 8600.93


==> outputs/IC-constr-preserve/Voro-small-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXGrad: 8179
DimXCurl: 16354
DimXDiv: 9507
DimLieAlg: 3
DimLAXGrad: 24537
DimLAXCurl: 49062
DimLAXDiv: 28521
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 9.20908e-12
InitialConstraintNorm: 6.96268e-16
MaxConstraintDiff: 3.81339e-14
OuterIterations: 29
AvgNonlinearIterations: 2.68966
E_L2Elec: 2.24862
E_L2Pot: 0.878393
absE_L2Elec: 1.5928
absE_L2Pot: 0.572034
absE_L2Lambda: 0.00764608
N_L2Elec: 0.708345
N_L2Pot: 0.651228
TwallDDRCore: 0.105755
TprocDDRCore: 2.39
TwallModel: 14.3301
TprocModel: 48.32
TwallSolve: 1907.41
TprocSolve: 22083.4


==> outputs/IC-constr-preserve/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0245769     0.04          0.266276    0.31        9.75028     91.7
0.0148434     0.24          0.820468    3.1         28.5887     343.57
0.0438688     0.91          3.02912     10.16       120.37      1286.51
0.0630938     1.42          6.86271     23          816.309     8600.93
0.105755      2.39          14.3301     48.32       1907.41     22083.4


==> outputs/constr-preserve/Cubic-Cells_k0/cond_nums-1.txt <==
it        max_eig        min_eig       cond_num       residual
0      0.0583933    1.88061e-10        17621.1    5.25714e-16
0      0.0583927    1.88014e-10        17623.2     3.2687e-16
1      0.0583972    5.34645e-11        33049.4    5.02081e-16
1      0.0583971    5.34472e-11        33054.7    3.49241e-16
2      0.0584092    2.40517e-12         155836    1.83861e-15
2      0.0584092    2.40425e-12         155866    3.50992e-16
3      0.0584291    7.80912e-14         864995    4.49772e-15
3      0.0584289    7.81076e-14         864903    1.85562e-15
4      0.0584509     4.9625e-12         108529    1.68607e-15
4      0.0584504    4.96291e-12         108524    9.58755e-16
5      0.0584661    1.79737e-11        57033.9    3.29733e-15
5      0.0584653    1.79734e-11        57034.1    5.58369e-16
6      0.0584695     1.9141e-11        55269.1    9.70292e-16
6      0.0584687    1.91405e-11        55269.4    4.77911e-16
7      0.0584629    9.02505e-12        80485.1    5.40573e-16
7      0.0584623    9.02443e-12        80487.4     3.7556e-16
8       0.058452     2.1552e-12         164686     5.4536e-16
8      0.0584517    2.15499e-12         164693    5.06682e-16
9      0.0584426     3.9463e-13         384831    1.17362e-15
9      0.0584426     3.9464e-13         384826    4.87533e-16
10      0.0584376    2.02498e-13         537200    3.01322e-15
10      0.0584377    2.02532e-13         537156    4.03158e-16
11      0.0584378    2.40979e-13         492445    3.07777e-15
11      0.0584379    2.41026e-13         492397    4.10347e-16


==> outputs/constr-preserve/Cubic-Cells_k0/cond_nums-2.txt <==
it        max_eig        min_eig       cond_num       residual
0     0.00773367    1.27871e-11        24592.8    4.57322e-16
0     0.00773366     1.2787e-11        24592.8    4.07472e-16
1     0.00773367     9.0581e-12        29219.6    4.57011e-16
1     0.00773367    9.05797e-12        29219.8    4.44474e-16
2     0.00773375    4.45528e-12        41663.7    4.63247e-16
2     0.00773375    4.45516e-12        41664.2    4.48243e-16
3     0.00773397    1.37608e-12        74968.6    5.52872e-16
3     0.00773397    1.37602e-12        74970.1    4.54179e-16
4     0.00773441    2.02762e-13         195308    7.34757e-16
4     0.00773441    2.02752e-13         195313    4.32631e-16
5     0.00773508    7.87284e-15         991213    1.74373e-15
5     0.00773508    7.87237e-15         991242    4.71915e-16
6     0.00773596    1.07236e-14         849351    4.39187e-15
6     0.00773596    1.07238e-14         849343    1.69512e-15
7     0.00773694    1.59106e-13         220517     4.2138e-15
7     0.00773694    1.59107e-13         220516    6.43543e-16
8      0.0077379    5.77854e-13         115718    3.89864e-15
8      0.0077379    5.77843e-13         115719    1.36603e-15
9      0.0077387    1.58441e-12        69887.6    1.97915e-15
9      0.0077387    1.58441e-12        69887.7    6.54003e-16
10     0.00773921    2.26656e-12        58433.9    8.84223e-16
10     0.00773921    2.26656e-12        58433.8    5.16048e-16
11     0.00773938     2.3216e-12        57737.6     5.9294e-16
11     0.00773937     2.3216e-12        57737.6    4.53136e-16
12     0.00773918    1.75948e-12        66321.6     5.1562e-16
12     0.00773918    1.75947e-12        66321.8    4.44864e-16
13     0.00773868    9.74713e-13        89103.6    4.87195e-16
13     0.00773868    9.74696e-13        89104.4    4.23365e-16
14     0.00773797    3.72615e-13         144107    4.87656e-16
14     0.00773797    3.72601e-13         144109    4.24251e-16
15     0.00773715    8.77376e-14         296960    5.08082e-16
15     0.00773715    8.77318e-14         296970    4.13861e-16
16     0.00773633    1.24948e-14         786870     5.3168e-16
16     0.00773633    1.24939e-14         786898    5.29839e-16
17     0.00773559    5.75469e-15    1.15941e+06     6.4257e-16
17     0.00773559    5.75502e-15    1.15937e+06    6.01884e-16
18     0.00773499     2.5706e-14         548545    8.79566e-16
18     0.00773498    2.57079e-14         548525    5.62639e-16
19     0.00773454    9.34943e-14         287624    1.49218e-15
19     0.00773454    9.34978e-14         287618    5.08192e-16
20     0.00773427     1.9715e-13         198067    2.88178e-15
20     0.00773427    1.97153e-13         198065    5.20395e-16
21     0.00773415    2.75034e-13         167692    2.57413e-15
21     0.00773415    2.75036e-13         167692    1.59711e-15
22     0.00773417    2.81875e-13         165645    1.81906e-15
22     0.00773417    2.81876e-13         165645    1.40706e-15
23     0.00773432    2.14187e-13         190027    2.47304e-15
23     0.00773432    2.14188e-13         190026    7.43412e-16


==> outputs/constr-preserve/Cubic-Cells_k0/cond_nums-3.txt <==
it        max_eig        min_eig       cond_num       residual
0    0.000980559    1.22394e-13        89507.1    3.98381e-16
0    0.000980559    1.22394e-13        89507.1     3.4989e-16
1    0.000980559    1.11208e-13        93900.6    5.49132e-12
4    0.00098056     4.62258e-14         145645    3.70696e-12
17   0.000980766    1.65771e-14         243237    5.39787e-12


==> outputs/constr-preserve/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.433013  0.0833333  2.44601   --        0.921591  --       5.61106e-15  4.14681e-15
0    0.216506  0.0416667  2.56623   -0.07     0.846012  0.12     3.48187e-15  1.34944e-14
0    0.108253  0.0212766  2.8021    -0.13     0.813514  0.06     2.07387e-14  3.93256e-14
0    0.0541266 0.0107527  3.08264   -0.14     0.802158  0.02     1.74085e-14  1.37024e-13


==> outputs/constr-preserve/Cubic-Cells_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXGrad: 125
DimXCurl: 300
DimXDiv: 240
DimLieAlg: 3
DimLAXGrad: 375
DimLAXCurl: 900
DimLAXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.61106e-15
InitialConstraintNorm: 2.06199
MaxConstraintDiff: 4.14681e-15
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 2.44601
E_L2Pot: 0.921591
absE_L2Elec: 1.66793
absE_L2Pot: 0.57633
absE_L2Lambda: 27.1392
N_L2Elec: 0.681897
N_L2Pot: 0.625364
TwallDDRCore: 0.0141969
TprocDDRCore: 0.11
TwallModel: 0.0873363
TprocModel: 0.46
TwallSolve: 2.20773
TprocSolve: 36.73


==> outputs/constr-preserve/Cubic-Cells_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXGrad: 729
DimXCurl: 1944
DimXDiv: 1728
DimLieAlg: 3
DimLAXGrad: 2187
DimLAXCurl: 5832
DimLAXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.48187e-15
InitialConstraintNorm: 3.08164
MaxConstraintDiff: 1.34944e-14
OuterIterations: 24
AvgNonlinearIterations: 2
E_L2Elec: 2.56623
E_L2Pot: 0.846012
absE_L2Elec: 1.80723
absE_L2Pot: 0.54771
absE_L2Lambda: 8.84245
N_L2Elec: 0.704236
N_L2Pot: 0.647402
TwallDDRCore: 0.0265523
TprocDDRCore: 0.5
TwallModel: 0.47381
TprocModel: 2.69
TwallSolve: 26.3752
TprocSolve: 355.14


==> outputs/constr-preserve/Cubic-Cells_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXGrad: 4913
DimXCurl: 13872
DimXDiv: 13056
DimLieAlg: 3
DimLAXGrad: 14739
DimLAXCurl: 41616
DimLAXDiv: 39168
InitialTime: 0
FinalTime: 1
Timestep: 0.0212766
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.07387e-14
InitialConstraintNorm: 4.49536
MaxConstraintDiff: 3.93256e-14
OuterIterations: 47
AvgNonlinearIterations: 1.42553
E_L2Elec: 2.8021
E_L2Pot: 0.813514
absE_L2Elec: 1.99075
absE_L2Pot: 0.531606
absE_L2Lambda: 2.59683
N_L2Elec: 0.710447
N_L2Pot: 0.653469
TwallDDRCore: 0.108909
TprocDDRCore: 2.73
TwallModel: 3.40984
TprocModel: 18.28
TwallSolve: 1021.89
TprocSolve: 5590.3
Solver: Eigen::LeastSquaresConjugateGradient


==> outputs/constr-preserve/Cubic-Cells_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimXGrad: 35937
DimXCurl: 104544
DimXDiv: 101376
DimLieAlg: 3
DimLAXGrad: 107811
DimLAXCurl: 313632
DimLAXDiv: 304128
InitialTime: 0
FinalTime: 1
Timestep: 0.0107527
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.74085e-14
InitialConstraintNorm: 6.42761
MaxConstraintDiff: 1.37024e-13
OuterIterations: 93
AvgNonlinearIterations: 1
E_L2Elec: 3.08264
E_L2Pot: 0.802158
absE_L2Elec: 2.19497
absE_L2Pot: 0.525431
absE_L2Lambda: 0.967848
N_L2Elec: 0.712041
N_L2Pot: 0.655022
TwallDDRCore: 0.729011
TprocDDRCore: 19.02
TwallModel: 29.1474
TprocModel: 153.57
TwallSolve: 83065.8
TprocSolve: 1.76632e+06
Solver: Eigen::LeastSquaresConjugateGradient


==> outputs/constr-preserve/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0141969     0.11          0.0873363   0.46        2.20773     36.73
0.0265523     0.5           0.47381     2.69        26.3752     355.14
0.108909      2.73          3.40984     18.28       1021.89     5590.3
0.729011      19.02         29.1474     153.57      83065.8     1.76632e+06


==> outputs/constr-preserve/Cubic-Cells_k0/zero_avg_lambda/cond_nums-1.txt <==
it        max_eig        min_eig       cond_num       residual
0      0.0583952    6.96552e-06        91.5613    4.32674e-16
0      0.0583947    6.96288e-06        91.5782    2.95937e-16
1      0.0583992    6.98908e-06        91.4099      4.225e-16
1       0.058399    6.98755e-06        91.4198    3.58938e-16
2      0.0584111    7.02054e-06        91.2142    4.58107e-16
2      0.0584111     7.0201e-06         91.217    3.47053e-16
3      0.0584308    7.04097e-06        91.0971    4.34642e-16
3      0.0584306    7.04103e-06        91.0966    3.31441e-16
4      0.0584523    7.04294e-06        91.1012    4.04608e-16
4      0.0584519    7.04289e-06        91.1011    3.28512e-16
5       0.058467    7.03253e-06          91.18    3.81957e-16
5      0.0584664    7.03216e-06        91.1819    3.45715e-16
6      0.0584701    7.02009e-06        91.2632     3.9961e-16
6      0.0584695    7.01949e-06        91.2666    3.22398e-16
7      0.0584635    7.01306e-06        91.3038    4.71758e-16
7      0.0584631    7.01248e-06        91.3072    2.62923e-16
8      0.0584529    7.01252e-06         91.299    3.94182e-16
8      0.0584528    7.01212e-06        91.3015    3.48602e-16
9      0.0584439    7.01461e-06        91.2783     3.8735e-16
9      0.0584439    7.01441e-06        91.2797    3.75248e-16
10      0.0584392    7.01465e-06        91.2744    3.17347e-16
10      0.0584393    7.01457e-06        91.2751    3.80066e-16
11      0.0584392    7.00996e-06         91.305    4.37892e-16
11      0.0584394     7.0099e-06        91.3055    3.63124e-16


==> outputs/constr-preserve/Cubic-Cells_k0/zero_avg_lambda/cond_nums-2.txt <==
it        max_eig        min_eig       cond_num       residual
0     0.00773367    1.08673e-07        266.767    4.00018e-16
0     0.00773367    1.08663e-07        266.779    3.73069e-16
1     0.00773368    1.09076e-07        266.273    4.38273e-16
1     0.00773367    1.09068e-07        266.284    4.41405e-16
2     0.00773375    1.09823e-07        265.368    4.57427e-16
2     0.00773375    1.09816e-07        265.376    4.18837e-16
3     0.00773397    1.10792e-07        264.208     4.4728e-16
3     0.00773397    1.10788e-07        264.214     4.2816e-16
4     0.00773441    1.11812e-07        263.008    4.10289e-16
4      0.0077344     1.1181e-07        263.011    3.93433e-16
5     0.00773508    1.12689e-07        261.994    4.05388e-16
5     0.00773508    1.12688e-07        261.995    4.01697e-16
6     0.00773595    1.13258e-07         261.35    4.44612e-16
6     0.00773595    1.13258e-07         261.35    3.98185e-16
7     0.00773693    1.13436e-07        261.161    4.05725e-16
7     0.00773693    1.13436e-07        261.161    3.97324e-16
8     0.00773787     1.1326e-07        261.381    4.66925e-16
8     0.00773787    1.13259e-07        261.382     4.2286e-16
9     0.00773865    1.12817e-07        261.906    4.23103e-16
9     0.00773865    1.12815e-07        261.908    4.01144e-16
10     0.00773915     1.1224e-07        262.586    4.35187e-16
10     0.00773914    1.12237e-07         262.59     4.4146e-16
11     0.00773929    1.11673e-07        263.255    4.21586e-16
11     0.00773929    1.11669e-07         263.26    4.53639e-16
12     0.00773908    1.11232e-07        263.772    4.23017e-16
12     0.00773908    1.11228e-07        263.778    4.00472e-16
13     0.00773857     1.1099e-07        264.051    4.20356e-16
13     0.00773857    1.10986e-07        264.056    4.09272e-16
14     0.00773786    1.10967e-07        264.066    4.36167e-16
14     0.00773785    1.10963e-07        264.071    4.49993e-16
15     0.00773704     1.1114e-07        263.848     4.0996e-16
15     0.00773704    1.11136e-07        263.852    3.83403e-16
16     0.00773624    1.11447e-07        263.469    4.43646e-16
16     0.00773624    1.11445e-07        263.472    4.34891e-16
17     0.00773552    1.11811e-07        263.029    4.35622e-16
17     0.00773552    1.11809e-07        263.031     4.2546e-16
18     0.00773493    1.12145e-07        262.626    4.06275e-16
18     0.00773493    1.12144e-07        262.628    3.97086e-16
19      0.0077345    1.12379e-07        262.346    3.90847e-16
19      0.0077345    1.12378e-07        262.347    4.18015e-16
20     0.00773424     1.1245e-07        262.258    3.69435e-16
20     0.00773424    1.12449e-07        262.259    4.22397e-16
21     0.00773412     1.1242e-07        262.291    4.03318e-16
21     0.00773412     1.1242e-07        262.292    4.27761e-16
22     0.00773413    1.12339e-07        262.385    3.80919e-16
22     0.00773413    1.12339e-07        262.386    3.94319e-16
23     0.00773426    1.12156e-07        262.602    4.31551e-16
23     0.00773426    1.12155e-07        262.603    3.92191e-16


==> outputs/constr-preserve/Cubic-Cells_k0/zero_avg_lambda/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/bce/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXGrad: 125
DimXCurl: 300
DimXDiv: 240
DimLieAlg: 3
DimLAXGrad: 375
DimLAXCurl: 900
DimLAXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.71758e-16
InitialConstraintNorm: 2.06199
MaxConstraintDiff: 0.114104
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 1.72462
E_L2Pot: 0.821375
absE_L2Elec: 1.17601
absE_L2Pot: 0.513658
absE_L2Lambda: 0.0047559
absE_L2c: 0.0348944
N_L2Elec: 0.681897
N_L2Pot: 0.625364
TwallDDRCore: 0.0536845
TprocDDRCore: 0.13
TwallModel: 0.127959
TprocModel: 0.23
TwallSolve: 15.8643
TprocSolve: 26.82


==> outputs/constr-preserve/Cubic-Cells_k0/zero_avg_lambda/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/bce/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXGrad: 729
DimXCurl: 1944
DimXDiv: 1728
DimLieAlg: 3
DimLAXGrad: 2187
DimLAXCurl: 5832
DimLAXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.66925e-16
InitialConstraintNorm: 3.08164
MaxConstraintDiff: 0.118882
OuterIterations: 24
AvgNonlinearIterations: 2
E_L2Elec: 2.10813
E_L2Pot: 0.787683
absE_L2Elec: 1.48462
absE_L2Pot: 0.509948
absE_L2Lambda: 0.0044392
absE_L2c: 0.0630777
N_L2Elec: 0.704236
N_L2Pot: 0.647402
TwallDDRCore: 0.127147
TprocDDRCore: 0.34
TwallModel: 0.92677
TprocModel: 1.76
TwallSolve: 1882.59
TprocSolve: 2000.48


==> outputs/constr-preserve/Tetgen-Cube-0_k0/cond_nums-1.txt <==
it        max_eig        min_eig       cond_num
0       0.467594      1.769e-09    6.15078e-05
1       0.467527     5.3128e-10    3.37099e-05
2       0.467489    3.39395e-11    8.52053e-06
3       0.467486    3.57704e-13    8.74737e-07
4       0.467509    1.32838e-11    5.33048e-06
5       0.467533    5.01638e-11    1.03583e-05
6       0.467547    4.78382e-11    1.01152e-05
7       0.467552    1.76482e-11    6.14377e-06
8       0.467557    2.83255e-12    2.46134e-06
9       0.467571    6.89939e-13    1.21474e-06


==> outputs/constr-preserve/Tetgen-Cube-0_k0/cond_nums-3.txt <==
it        max_eig        min_eig       cond_num
0        0.38821    2.89619e-10    2.73137e-05
1       0.388209    1.19441e-10    1.75406e-05
2       0.388211    1.69618e-11    6.61001e-06
3       0.388218    2.69686e-13    8.33473e-07
4       0.388228     3.3189e-13      9.246e-07
5       0.388238    5.82234e-12    3.87257e-06
6       0.388244    1.41636e-11    6.03996e-06
7       0.388245    1.30105e-11    5.78886e-06
8       0.388242    5.46223e-12    3.75088e-06
9       0.388238    9.30182e-13    1.54787e-06
10      0.388234     5.7505e-14    3.84863e-07
11      0.388233    6.44855e-14    4.07553e-07
12      0.388236    3.75314e-13    9.83216e-07


==> outputs/constr-preserve/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.558943  0.1        2.50948   --        1.02776   --       6.64471e-15  1.64852e-14
0    0.499828  0.0909091  2.55272   -0.15     0.976995  0.45     1.00945e-14  2.05652e-14
0    0.39203   0.0769231  2.59895   -0.07     0.93704   0.17     1.09046e-14  3.02431e-14
0    0.313068  0.0625     2.60072   -0.00     0.903184  0.16     8.55999e-15  4.67857e-14
0    0.256759  0.05       2.60993   -0.02     0.873166  0.17     8.17149e-15  7.12508e-14


==> outputs/constr-preserve/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXGrad: 75
DimXCurl: 354
DimXDiv: 496
DimLieAlg: 3
DimLAXGrad: 225
DimLAXCurl: 1062
DimLAXDiv: 1488
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.64471e-15
InitialConstraintNorm: 3.09376
MaxConstraintDiff: 1.64852e-14
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.50948
E_L2Pot: 1.02776
absE_L2Elec: 1.86359
absE_L2Pot: 0.710827
absE_L2Lambda: 18.3007
N_L2Elec: 0.742621
N_L2Pot: 0.691627
TwallDDRCore: 0.014656
TprocDDRCore: 0.18
TwallModel: 0.121372
TprocModel: 0.78
TwallSolve: 2.1465
TprocSolve: 38.97


==> outputs/constr-preserve/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXGrad: 124
DimXCurl: 628
DimXDiv: 913
DimLieAlg: 3
DimLAXGrad: 372
DimLAXCurl: 1884
DimLAXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.00945e-14
InitialConstraintNorm: 3.32974
MaxConstraintDiff: 2.05652e-14
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 2.55272
E_L2Pot: 0.976995
absE_L2Elec: 1.87517
absE_L2Pot: 0.660213
absE_L2Lambda: 21.2279
N_L2Elec: 0.734578
N_L2Pot: 0.675759
TwallDDRCore: 0.014206
TprocDDRCore: 0.16
TwallModel: 0.140989
TprocModel: 0.99
TwallSolve: 2.88109
TprocSolve: 55.27


==> outputs/constr-preserve/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXGrad: 229
DimXCurl: 1217
DimXDiv: 1805
DimLieAlg: 3
DimLAXGrad: 687
DimLAXCurl: 3651
DimLAXDiv: 5415
InitialTime: 0
FinalTime: 1
Timestep: 0.0769231
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.09046e-14
InitialConstraintNorm: 3.51456
MaxConstraintDiff: 3.02431e-14
OuterIterations: 13
AvgNonlinearIterations: 2
E_L2Elec: 2.59895
E_L2Pot: 0.93704
absE_L2Elec: 1.88535
absE_L2Pot: 0.626711
absE_L2Lambda: 22.7283
N_L2Elec: 0.725428
N_L2Pot: 0.668819
TwallDDRCore: 0.020932
TprocDDRCore: 0.43
TwallModel: 0.189061
TprocModel: 1.45
TwallSolve: 7.30307
TprocSolve: 135.34


==> outputs/constr-preserve/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXGrad: 383
DimXCurl: 2139
DimXDiv: 3261
DimLieAlg: 3
DimLAXGrad: 1149
DimLAXCurl: 6417
DimLAXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 8.55999e-15
InitialConstraintNorm: 3.46493
MaxConstraintDiff: 4.67857e-14
OuterIterations: 16
AvgNonlinearIterations: 2
E_L2Elec: 2.60072
E_L2Pot: 0.903184
absE_L2Elec: 1.87646
absE_L2Pot: 0.599371
absE_L2Lambda: 19.492
N_L2Elec: 0.721518
N_L2Pot: 0.663621
TwallDDRCore: 0.0356015
TprocDDRCore: 0.82
TwallModel: 0.341289
TprocModel: 2.64
TwallSolve: 15.7865
TprocSolve: 252.85


==> outputs/constr-preserve/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXGrad: 663
DimXCurl: 3965
DimXDiv: 6228
DimLieAlg: 3
DimLAXGrad: 1989
DimLAXCurl: 11895
DimLAXDiv: 18684
InitialTime: 0
FinalTime: 1
Timestep: 0.05
StoppingValue: 1e-06
Theta: 1
MaxResidual: 8.17149e-15
InitialConstraintNorm: 3.89347
MaxConstraintDiff: 7.12508e-14
OuterIterations: 20
AvgNonlinearIterations: 2
E_L2Elec: 2.60993
E_L2Pot: 0.873166
absE_L2Elec: 1.87683
absE_L2Pot: 0.577923
absE_L2Lambda: 13.6523
N_L2Elec: 0.719111
N_L2Pot: 0.66187
TwallDDRCore: 0.0554547
TprocDDRCore: 1.35
TwallModel: 0.618373
TprocModel: 4.77
TwallSolve: 36.7801
TprocSolve: 573.09


==> outputs/constr-preserve/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.014656      0.18          0.121372    0.78        2.1465      38.97
0.014206      0.16          0.140989    0.99        2.88109     55.27
0.020932      0.43          0.189061    1.45        7.30307     135.34
0.0356015     0.82          0.341289    2.64        15.7865     252.85
0.0554547     1.35          0.618373    4.77        36.7801     573.09


==> outputs/constr-preserve/Voro-small-0_k0/cond_nums-1.txt <==
it        max_eig        min_eig       cond_num
0         6.7593    6.93573e-12    1.01297e-06
1        6.76179    1.21507e-12    4.23906e-07
2        6.76665    6.46495e-14    9.77452e-08
3         6.7725    2.40466e-13    1.88431e-07
4        6.77756    1.02828e-12     3.8951e-07
5        6.78065    1.27645e-12    4.33876e-07
6        6.78166    9.66661e-13    3.77545e-07
7        6.78128    6.56898e-13    3.11238e-07
8        6.78044    5.15126e-13    2.75631e-07
9        6.77975    4.66781e-13    2.62391e-07


==> outputs/constr-preserve/Voro-small-0_k0/cond_nums-2.txt <==
it        max_eig        min_eig       cond_num
0        157.641    1.30488e-11    2.87707e-07
1        157.643    3.89564e-12      1.572e-07
2        157.647    2.28942e-13    3.81084e-08
3        157.652    1.45153e-15    3.03434e-09
4        157.657    1.22409e-13    2.78645e-08
5        157.662    5.02357e-13    5.64472e-08
6        157.665    4.97024e-13    5.61464e-08
7        157.665    1.86991e-13    3.44384e-08
8        157.664     2.8797e-14    1.35147e-08
9        157.662    4.82613e-15    5.53268e-09
10       157.661    8.47474e-15    7.33163e-09
11        157.66    1.68989e-14     1.0353e-08


==> outputs/constr-preserve/Voro-small-0_k0/cond_nums-4.txt <==
it        max_eig        min_eig       cond_num       residual
0    5.11492e+06    9.30228e-15     2.3449e+10     5.4721e-13
0    5.11492e+06    9.28403e-15    2.34721e+10    1.81104e-15
1    5.11492e+06    9.32284e-15    2.34232e+10    3.23783e-10
1    5.11492e+06     9.3241e-15    2.34216e+10    2.52161e-10
2    5.11492e+06    9.28971e-15    2.34649e+10     1.7975e-10
2    5.11492e+06     9.3062e-15    2.34441e+10    1.07782e-09
3    5.11492e+06    9.31915e-15    2.34278e+10    2.55117e-10
3    5.11492e+06    9.29293e-15    2.34608e+10    4.33881e-08
3    5.11492e+06    9.29863e-15    2.34536e+10    4.79185e-11
4    5.11493e+06    4.31725e-15    3.44204e+10    6.21652e-10
4    5.11493e+06      4.103e-15    3.53077e+10    2.15358e-08
4    5.11493e+06    4.13361e-15    3.51767e+10    1.85266e-11
5    5.11493e+06    1.06321e-16    2.19337e+11    7.94412e-10
5    5.11493e+06    1.06244e-16    2.19415e+11     1.5353e-09
5    5.11493e+06    1.06385e-16     2.1927e+11     2.0815e-11
6    5.11494e+06    5.73334e-16    9.44532e+10    2.93659e-10
6    5.11494e+06    5.58795e-16    9.56741e+10    1.13102e-09
7    5.11495e+06    6.43055e-15    2.82031e+10    4.23169e-10
7    5.11495e+06    6.41193e-15     2.8244e+10    7.67467e-09
8    5.11496e+06    9.31899e-15    2.34281e+10     8.5699e-10
9    5.11496e+06    9.32214e-15    2.34241e+10    4.53461e-10
10    5.11497e+06    9.31039e-15    2.34389e+10     4.6774e-10
11    5.11497e+06    9.32307e-15     2.3423e+10    6.34724e-10
11    5.11497e+06    9.31886e-15    2.34283e+10    2.60006e-09
12    5.11497e+06    8.11069e-15    2.51127e+10    7.06887e-10
12    5.11497e+06    9.06411e-15    2.37552e+10    2.06753e-09
13    5.11497e+06    8.97284e-15    2.38757e+10    1.58246e-10
13    5.11497e+06     9.2967e-15    2.34562e+10    6.38218e-10
13    5.11497e+06    9.29232e-15    2.34617e+10    2.19293e-11
14    5.11496e+06    3.36916e-15    3.89638e+10    1.93344e-10
15    5.11496e+06    4.15126e-16    1.11002e+11    4.71025e-10
15    5.11496e+06     4.1504e-16    1.11014e+11    4.17462e-10
16    5.11496e+06    8.93531e-17    2.39258e+11    3.26492e-10
16    5.11496e+06    8.39789e-17    2.46795e+11    1.11415e-09
17    5.11496e+06    4.76188e-16    1.03641e+11    8.70199e-10
17    5.11496e+06    4.75044e-16    1.03766e+11    1.61411e-09
18    5.11495e+06     2.2045e-15    4.81687e+10    5.90427e-10
19    5.11495e+06    5.46391e-15    3.05963e+10    7.99209e-10
20    5.11495e+06    7.54097e-15     2.6044e+10    1.29702e-09
21    5.11495e+06    6.68841e-15    2.76541e+10    6.46457e-10
22    5.11495e+06    5.91505e-15    2.94064e+10    5.20774e-10
22    5.11495e+06    6.07185e-15    2.90242e+10    1.02707e-09


==> outputs/constr-preserve/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec  RateElec  E_L2Pot   RatePot  MaxRes       MaxConstr
0    0.826611  0.1        2.17216   --        0.981453  --       1.2954e-14   4.64353e-15
0    0.454124  0.0833333  2.46596   -0.21     0.929643  0.09     1.7631e-13   8.70559e-15
0    0.305313  0.0588235  2.45616   0.01      0.871139  0.16     4.70458e-13  1.528e-14
0    0.221382  0.0434783  2.53416   -0.10     0.848119  0.08     6.46453e-08  2.73908e-14
0    0.176754  0.0344828  2.59832   -0.11     0.832647  0.08     5.5429e-12   4.00677e-14


==> outputs/constr-preserve/Voro-small-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXGrad: 138
DimXCurl: 272
DimXDiv: 162
DimLieAlg: 3
DimLAXGrad: 414
DimLAXCurl: 816
DimLAXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.2954e-14
InitialConstraintNorm: 2.12946
MaxConstraintDiff: 4.64353e-15
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 2.17216
E_L2Pot: 0.981453
absE_L2Elec: 1.63742
absE_L2Pot: 0.662973
absE_L2Lambda: 22.0142
N_L2Elec: 0.753819
N_L2Pot: 0.675501
TwallDDRCore: 0.0269997
TprocDDRCore: 0.05
TwallModel: 0.265884
TprocModel: 0.31
TwallSolve: 9.37079
TprocSolve: 88.5


==> outputs/constr-preserve/Voro-small-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXGrad: 678
DimXCurl: 1352
DimXDiv: 800
DimLieAlg: 3
DimLAXGrad: 2034
DimLAXCurl: 4056
DimLAXDiv: 2400
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.7631e-13
InitialConstraintNorm: 2.80589
MaxConstraintDiff: 8.70559e-15
OuterIterations: 12
AvgNonlinearIterations: 2.33333
E_L2Elec: 2.46596
E_L2Pot: 0.929643
absE_L2Elec: 1.74335
absE_L2Pot: 0.600709
absE_L2Lambda: 26.673
N_L2Elec: 0.706965
N_L2Pot: 0.646172
TwallDDRCore: 0.0155884
TprocDDRCore: 0.28
TwallModel: 0.829913
TprocModel: 3.07
TwallSolve: 26.2056
TprocSolve: 308.56


==> outputs/constr-preserve/Voro-small-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXGrad: 2011
DimXCurl: 4018
DimXDiv: 2351
DimLieAlg: 3
DimLAXGrad: 6033
DimLAXCurl: 12054
DimLAXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 4.70458e-13
InitialConstraintNorm: 3.54679
MaxConstraintDiff: 1.528e-14
OuterIterations: 17
AvgNonlinearIterations: 2.17647
E_L2Elec: 2.45616
E_L2Pot: 0.871139
absE_L2Elec: 1.72445
absE_L2Pot: 0.561322
absE_L2Lambda: 15.2665
N_L2Elec: 0.702092
N_L2Pot: 0.644354
TwallDDRCore: 0.0409158
TprocDDRCore: 0.82
TwallModel: 3.05041
TprocModel: 10.12
TwallSolve: 121.174
TprocSolve: 1295.92


==> outputs/constr-preserve/Voro-small-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXGrad: 4370
DimXCurl: 8736
DimXDiv: 5096
DimLieAlg: 3
DimLAXGrad: 13110
DimLAXCurl: 26208
DimLAXDiv: 15288
InitialTime: 0
FinalTime: 1
Timestep: 0.0434783
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.46453e-08
InitialConstraintNorm: 4.26924
MaxConstraintDiff: 2.73908e-14
OuterIterations: 23
AvgNonlinearIterations: 3.86957
E_L2Elec: 2.53416
E_L2Pot: 0.848119
absE_L2Elec: 1.79152
absE_L2Pot: 0.550931
absE_L2Lambda: 8.87222
N_L2Elec: 0.706948
N_L2Pot: 0.649592
TwallDDRCore: 0.0666739
TprocDDRCore: 1.45
TwallModel: 6.86136
TprocModel: 22.97
TwallSolve: 803.037
TprocSolve: 8433.09


==> outputs/constr-preserve/Voro-small-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXGrad: 8179
DimXCurl: 16354
DimXDiv: 9507
DimLieAlg: 3
DimLAXGrad: 24537
DimLAXCurl: 49062
DimLAXDiv: 28521
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.5429e-12
InitialConstraintNorm: 4.81941
MaxConstraintDiff: 4.00677e-14
OuterIterations: 29
AvgNonlinearIterations: 2.72414
E_L2Elec: 2.59832
E_L2Pot: 0.832647
absE_L2Elec: 1.84051
absE_L2Pot: 0.542243
absE_L2Lambda: 5.63595
N_L2Elec: 0.708345
N_L2Pot: 0.651228
TwallDDRCore: 0.105483
TprocDDRCore: 2.36
TwallModel: 14.3737
TprocModel: 48.17
TwallSolve: 1929.44
TprocSolve: 22264.8


==> outputs/constr-preserve/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0269997     0.05          0.265884    0.31        9.37079     88.5
0.0155884     0.28          0.829913    3.07        26.2056     308.56
0.0409158     0.82          3.05041     10.12       121.174     1295.92
0.0666739     1.45          6.86136     22.97       803.037     8433.09
0.105483      2.36          14.3737     48.17       1929.44     22264.8


==> outputs/errors/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.433013  0.0833333  0.0503154  --        0.0805371  --       1.08966e-15  2.61239
0    0.216506  0.0416667  0.023024   1.13      0.0274325  1.55     5.11797e-16  3.9064
0    0.108253  0.0212766  0.010567   1.12      0.0108775  1.33     1.13051e-07  5.71462
0    0.0541266 0.0107527  0.0049976  1.08      0.00484802 1.17     7.60032e-15  8.18515


==> outputs/errors/Cubic-Cells_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXGrad: 125
DimXCurl: 300
DimXDiv: 240
DimLieAlg: 3
DimLAXGrad: 375
DimLAXCurl: 900
DimLAXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.08966e-15
InitialConstraintNorm: 2.06199
MaxConstraintDiff: 2.61239
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0503154
E_L2Pot: 0.0805371
absE_L2Elec: 0.0343099
absE_L2Pot: 0.050365
absE_L2Lambda: 3.58935
N_L2Elec: 0.681897
N_L2Pot: 0.625364
TwallDDRCore: 0.0132748
TprocDDRCore: 0.11
TwallModel: 0.102417
TprocModel: 0.45
TwallSolve: 2.46928
TprocSolve: 41.24


==> outputs/errors/Cubic-Cells_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXGrad: 729
DimXCurl: 1944
DimXDiv: 1728
DimLieAlg: 3
DimLAXGrad: 2187
DimLAXCurl: 5832
DimLAXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-06
Theta: 1
MaxResidual: 5.11797e-16
InitialConstraintNorm: 3.08164
MaxConstraintDiff: 3.9064
OuterIterations: 24
AvgNonlinearIterations: 1
E_L2Elec: 0.023024
E_L2Pot: 0.0274325
absE_L2Elec: 0.0162143
absE_L2Pot: 0.0177598
absE_L2Lambda: 0.952389
N_L2Elec: 0.704236
N_L2Pot: 0.647402
TwallDDRCore: 0.0235722
TprocDDRCore: 0.47
TwallModel: 0.488487
TprocModel: 2.43
TwallSolve: 15.2371
TprocSolve: 218.82


==> outputs/errors/Cubic-Cells_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXGrad: 4913
DimXCurl: 13872
DimXDiv: 13056
DimLieAlg: 3
DimLAXGrad: 14739
DimLAXCurl: 41616
DimLAXDiv: 39168
InitialTime: 0
FinalTime: 1
Timestep: 0.0212766
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.13051e-07
InitialConstraintNorm: 4.49536
MaxConstraintDiff: 5.71462
OuterIterations: 47
AvgNonlinearIterations: 1
E_L2Elec: 0.010567
E_L2Pot: 0.0108775
absE_L2Elec: 0.00750728
absE_L2Pot: 0.00710811
absE_L2Lambda: 0.294974
N_L2Elec: 0.710447
N_L2Pot: 0.653469
TwallDDRCore: 0.106232
TprocDDRCore: 2.72
TwallModel: 3.38011
TprocModel: 17.92
TwallSolve: 329.584
TprocSolve: 4977.97


==> outputs/errors/Cubic-Cells_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
NbEdges: 104544
DimXGrad: 35937
DimXCurl: 104544
DimXDiv: 101376
DimLieAlg: 3
DimLAXGrad: 107811
DimLAXCurl: 313632
DimLAXDiv: 304128
InitialTime: 0
FinalTime: 1
Timestep: 0.0107527
StoppingValue: 1e-06
Theta: 1
MaxResidual: 7.60032e-15
InitialConstraintNorm: 6.42761
MaxConstraintDiff: 8.18515
OuterIterations: 93
AvgNonlinearIterations: 1
E_L2Elec: 0.0049976
E_L2Pot: 0.00484802
absE_L2Elec: 0.00355849
absE_L2Pot: 0.00317556
absE_L2Lambda: 0.10331
N_L2Elec: 0.712041
N_L2Pot: 0.655022
TwallDDRCore: 0.722237
TprocDDRCore: 19.42
TwallModel: 29.1749
TprocModel: 153.01
TwallSolve: 81422.4
TprocSolve: 1.75845e+06
Solver: Eigen::LeastSquaresConjugateGradient


==> outputs/errors/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0132748     0.11          0.102417    0.45        2.46928     41.24
0.0235722     0.47          0.488487    2.43        15.2371     218.82
0.106232      2.72          3.38011     17.92       329.584     4977.97
0.722237      19.42         29.1749     153.01      81422.4     1.75845e+06


==> outputs/errors/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.558943  0.1        0.474845   --        0.346714   --       1.74685e-15  4.09312
0    0.499828  0.0909091  0.293468   4.30      0.215374   4.26     1.50247e-15  4.18241
0    0.39203   0.0769231  0.135292   3.19      0.143306   1.68     2.04192e-15  4.37138
0    0.313068  0.0625     0.0643163  3.31      0.0960494  1.78     1.95464e-15  4.35955
0    0.256759  0.05       0.0415568  2.20      0.0686999  1.69     1.97022e-15  4.82078


==> outputs/errors/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXGrad: 75
DimXCurl: 354
DimXDiv: 496
DimLieAlg: 3
DimLAXGrad: 225
DimLAXCurl: 1062
DimLAXDiv: 1488
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.74685e-15
InitialConstraintNorm: 3.09376
MaxConstraintDiff: 4.09312
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.474845
E_L2Pot: 0.346714
absE_L2Elec: 0.35263
absE_L2Pot: 0.239797
absE_L2Lambda: 9.76649
N_L2Elec: 0.742621
N_L2Pot: 0.691627
TwallDDRCore: 0.0191427
TprocDDRCore: 0.19
TwallModel: 0.0897426
TprocModel: 0.76
TwallSolve: 2.118
TprocSolve: 37.96


==> outputs/errors/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXGrad: 124
DimXCurl: 628
DimXDiv: 913
DimLieAlg: 3
DimLAXGrad: 372
DimLAXCurl: 1884
DimLAXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.50247e-15
InitialConstraintNorm: 3.32974
MaxConstraintDiff: 4.18241
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 0.293468
E_L2Pot: 0.215374
absE_L2Elec: 0.215575
absE_L2Pot: 0.145541
absE_L2Lambda: 6.69957
N_L2Elec: 0.734578
N_L2Pot: 0.675759
TwallDDRCore: 0.0103289
TprocDDRCore: 0.15
TwallModel: 0.12989
TprocModel: 0.8
TwallSolve: 3.2212
TprocSolve: 60.4


==> outputs/errors/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXGrad: 229
DimXCurl: 1217
DimXDiv: 1805
DimLieAlg: 3
DimLAXGrad: 687
DimLAXCurl: 3651
DimLAXDiv: 5415
InitialTime: 0
FinalTime: 1
Timestep: 0.0769231
StoppingValue: 1e-06
Theta: 1
MaxResidual: 2.04192e-15
InitialConstraintNorm: 3.51456
MaxConstraintDiff: 4.37138
OuterIterations: 13
AvgNonlinearIterations: 2
E_L2Elec: 0.135292
E_L2Pot: 0.143306
absE_L2Elec: 0.0981444
absE_L2Pot: 0.0958461
absE_L2Lambda: 4.72051
N_L2Elec: 0.725428
N_L2Pot: 0.668819
TwallDDRCore: 0.0190886
TprocDDRCore: 0.39
TwallModel: 0.201704
TprocModel: 1.53
TwallSolve: 6.55365
TprocSolve: 126.54


==> outputs/errors/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXGrad: 383
DimXCurl: 2139
DimXDiv: 3261
DimLieAlg: 3
DimLAXGrad: 1149
DimLAXCurl: 6417
DimLAXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.95464e-15
InitialConstraintNorm: 3.46493
MaxConstraintDiff: 4.35955
OuterIterations: 16
AvgNonlinearIterations: 1.9375
E_L2Elec: 0.0643163
E_L2Pot: 0.0960494
absE_L2Elec: 0.0464053
absE_L2Pot: 0.0637404
absE_L2Lambda: 3.46837
N_L2Elec: 0.721518
N_L2Pot: 0.663621
TwallDDRCore: 0.0395764
TprocDDRCore: 0.8
TwallModel: 0.350774
TprocModel: 2.82
TwallSolve: 15.1755
TprocSolve: 242.31


==> outputs/errors/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXGrad: 663
DimXCurl: 3965
DimXDiv: 6228
DimLieAlg: 3
DimLAXGrad: 1989
DimLAXCurl: 11895
DimLAXDiv: 18684
InitialTime: 0
FinalTime: 1
Timestep: 0.05
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.97022e-15
InitialConstraintNorm: 3.89347
MaxConstraintDiff: 4.82078
OuterIterations: 20
AvgNonlinearIterations: 1.6
E_L2Elec: 0.0415568
E_L2Pot: 0.0686999
absE_L2Elec: 0.0298839
absE_L2Pot: 0.0454705
absE_L2Lambda: 2.52695
N_L2Elec: 0.719111
N_L2Pot: 0.66187
TwallDDRCore: 0.0566118
TprocDDRCore: 1.37
TwallModel: 0.621464
TprocModel: 4.69
TwallSolve: 31.0313
TprocSolve: 496.78


==> outputs/errors/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0191427     0.19          0.0897426   0.76        2.118       37.96
0.0103289     0.15          0.12989     0.8         3.2212      60.4
0.0190886     0.39          0.201704    1.53        6.55365     126.54
0.0395764     0.8           0.350774    2.82        15.1755     242.31
0.0566118     1.37          0.621464    4.69        31.0313     496.78


==> outputs/errors/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.323653   --        0.346415   --       3.13819e-15  2.91237
0    0.454124  0.0833333  0.0557797  2.94      0.0861905  2.32     6.05986e-15  3.66836
0    0.305313  0.0588235  0.0318826  1.41      0.02801    2.83     1.20712e-14  4.48407
0    0.221382  0.0434783  0.0225781  1.07      0.0226242  0.66     3.29077e-10  5.3826
0    0.176754  0.0344828  0.0173732  1.16      0.0158226  1.59     3.47e-14     6.07104


==> outputs/errors/Voro-small-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXGrad: 138
DimXCurl: 272
DimXDiv: 162
DimLieAlg: 3
DimLAXGrad: 414
DimLAXCurl: 816
DimLAXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.13819e-15
InitialConstraintNorm: 2.12946
MaxConstraintDiff: 2.91237
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.323653
E_L2Pot: 0.346415
absE_L2Elec: 0.243975
absE_L2Pot: 0.234004
absE_L2Lambda: 16.7143
N_L2Elec: 0.753819
N_L2Pot: 0.675501
TwallDDRCore: 0.0336191
TprocDDRCore: 0.05
TwallModel: 0.248715
TprocModel: 0.28
TwallSolve: 9.57321
TprocSolve: 87.63


==> outputs/errors/Voro-small-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXGrad: 678
DimXCurl: 1352
DimXDiv: 800
DimLieAlg: 3
DimLAXGrad: 2034
DimLAXCurl: 4056
DimLAXDiv: 2400
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-06
Theta: 1
MaxResidual: 6.05986e-15
InitialConstraintNorm: 2.80589
MaxConstraintDiff: 3.66836
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0557797
E_L2Pot: 0.0861905
absE_L2Elec: 0.0394343
absE_L2Pot: 0.0556939
absE_L2Lambda: 3.62084
N_L2Elec: 0.706965
N_L2Pot: 0.646172
TwallDDRCore: 0.0154965
TprocDDRCore: 0.25
TwallModel: 0.821077
TprocModel: 3.19
TwallSolve: 23.1215
TprocSolve: 283.24


==> outputs/errors/Voro-small-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXGrad: 2011
DimXCurl: 4018
DimXDiv: 2351
DimLieAlg: 3
DimLAXGrad: 6033
DimLAXCurl: 12054
DimLAXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-06
Theta: 1
MaxResidual: 1.20712e-14
InitialConstraintNorm: 3.54679
MaxConstraintDiff: 4.48407
OuterIterations: 17
AvgNonlinearIterations: 2
E_L2Elec: 0.0318826
E_L2Pot: 0.02801
absE_L2Elec: 0.0223845
absE_L2Pot: 0.0180484
absE_L2Lambda: 0.563351
N_L2Elec: 0.702092
N_L2Pot: 0.644354
TwallDDRCore: 0.0458194
TprocDDRCore: 0.9
TwallModel: 3.01899
TprocModel: 10.02
TwallSolve: 112.742
TprocSolve: 1209.5


==> outputs/errors/Voro-small-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXGrad: 4370
DimXCurl: 8736
DimXDiv: 5096
DimLieAlg: 3
DimLAXGrad: 13110
DimLAXCurl: 26208
DimLAXDiv: 15288
InitialTime: 0
FinalTime: 1
Timestep: 0.0434783
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.29077e-10
InitialConstraintNorm: 4.26924
MaxConstraintDiff: 5.3826
OuterIterations: 23
AvgNonlinearIterations: 2.6087
E_L2Elec: 0.0225781
E_L2Pot: 0.0226242
absE_L2Elec: 0.0159616
absE_L2Pot: 0.0146965
absE_L2Lambda: 0.62825
N_L2Elec: 0.706948
N_L2Pot: 0.649592
TwallDDRCore: 0.0635752
TprocDDRCore: 1.39
TwallModel: 6.83898
TprocModel: 22.87
TwallSolve: 559.094
TprocSolve: 5970.91


==> outputs/errors/Voro-small-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXGrad: 8179
DimXCurl: 16354
DimXDiv: 9507
DimLieAlg: 3
DimLAXGrad: 24537
DimLAXCurl: 49062
DimLAXDiv: 28521
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-06
Theta: 1
MaxResidual: 3.47e-14
InitialConstraintNorm: 4.81941
MaxConstraintDiff: 6.07104
OuterIterations: 29
AvgNonlinearIterations: 1.44828
E_L2Elec: 0.0173732
E_L2Pot: 0.0158226
absE_L2Elec: 0.0123062
absE_L2Pot: 0.0103041
absE_L2Lambda: 0.356184
N_L2Elec: 0.708345
N_L2Pot: 0.651228
TwallDDRCore: 0.108735
TprocDDRCore: 2.37
TwallModel: 14.3021
TprocModel: 48.29
TwallSolve: 1075.4
TprocSolve: 12841.6


==> outputs/errors/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0336191     0.05          0.248715    0.28        9.57321     87.63
0.0154965     0.25          0.821077    3.19        23.1215     283.24
0.0458194     0.9           3.01899     10.02       112.742     1209.5
0.0635752     1.39          6.83898     22.87       559.094     5970.91
0.108735      2.37          14.3021     48.29       1075.4      12841.6


==> outputs/errors/eps1-10/Cubic-Cells_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.433013  0.0833333  0.0503154  --        0.0805371  --       1.08966e-15  2.61239
0    0.216506  0.0416667  0.023024   1.13      0.0274325  1.55     5.19101e-16  3.9064
0    0.108253  0.0212766  0.010567   1.12      0.0108775  1.33     1.77687e-08  5.71462


==> outputs/errors/eps1-10/Cubic-Cells_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
NbEdges: 300
DimXGrad: 125
DimXCurl: 300
DimXDiv: 240
DimLieAlg: 3
DimLAXGrad: 375
DimLAXCurl: 900
DimLAXDiv: 720
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.08966e-15
InitialConstraintNorm: 2.06199
MaxConstraintDiff: 2.61239
OuterIterations: 12
AvgNonlinearIterations: 2
E_L2Elec: 0.0503154
E_L2Pot: 0.0805371
absE_L2Elec: 0.0343099
absE_L2Pot: 0.050365
absE_L2Lambda: 3.58935
N_L2Elec: 0.681897
N_L2Pot: 0.625364
TwallDDRCore: 0.0109108
TprocDDRCore: 0.09
TwallModel: 0.0787787
TprocModel: 0.46
TwallSolve: 2.40917
TprocSolve: 39.85


==> outputs/errors/eps1-10/Cubic-Cells_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
NbEdges: 1944
DimXGrad: 729
DimXCurl: 1944
DimXDiv: 1728
DimLieAlg: 3
DimLAXGrad: 2187
DimLAXCurl: 5832
DimLAXDiv: 5184
InitialTime: 0
FinalTime: 1
Timestep: 0.0416667
StoppingValue: 1e-10
Theta: 1
MaxResidual: 5.19101e-16
InitialConstraintNorm: 3.08164
MaxConstraintDiff: 3.9064
OuterIterations: 24
AvgNonlinearIterations: 2
E_L2Elec: 0.023024
E_L2Pot: 0.0274325
absE_L2Elec: 0.0162143
absE_L2Pot: 0.0177598
absE_L2Lambda: 0.952388
N_L2Elec: 0.704236
N_L2Pot: 0.647402
TwallDDRCore: 0.0234757
TprocDDRCore: 0.48
TwallModel: 0.484892
TprocModel: 2.49
TwallSolve: 26.0283
TprocSolve: 352.11


==> outputs/errors/eps1-10/Cubic-Cells_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
NbEdges: 13872
DimXGrad: 4913
DimXCurl: 13872
DimXDiv: 13056
DimLieAlg: 3
DimLAXGrad: 14739
DimLAXCurl: 41616
DimLAXDiv: 39168
InitialTime: 0
FinalTime: 1
Timestep: 0.0212766
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.77687e-08
InitialConstraintNorm: 4.49536
MaxConstraintDiff: 5.71462
OuterIterations: 47
AvgNonlinearIterations: 2
E_L2Elec: 0.010567
E_L2Pot: 0.0108775
absE_L2Elec: 0.00750728
absE_L2Pot: 0.00710811
absE_L2Lambda: 0.294974
N_L2Elec: 0.710447
N_L2Pot: 0.653469
TwallDDRCore: 0.111731
TprocDDRCore: 2.77
TwallModel: 3.35101
TprocModel: 18.17
TwallSolve: 586.113
TprocSolve: 8178.4


==> outputs/errors/eps1-10/Cubic-Cells_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0109108     0.09          0.0787787   0.46        2.40917     39.85
0.0234757     0.48          0.484892    2.49        26.0283     352.11
0.111731      2.77          3.35101     18.17       586.113     8178.4


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.558943  0.1        0.474845   --        0.346714   --       1.74685e-15  4.09312
0    0.499828  0.0909091  0.293468   4.30      0.215374   4.26     1.4788e-15   4.18241
0    0.39203   0.0769231  0.135292   3.19      0.143306   1.68     2.32295e-15  4.37138
0    0.313068  0.0625     0.0643163  3.31      0.0960494  1.78     1.90206e-15  4.35955
0    0.256759  0.05       0.041557   2.20      0.0687     1.69     2.01417e-15  4.82078


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
NbEdges: 354
DimXGrad: 75
DimXCurl: 354
DimXDiv: 496
DimLieAlg: 3
DimLAXGrad: 225
DimLAXCurl: 1062
DimLAXDiv: 1488
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.74685e-15
InitialConstraintNorm: 3.09376
MaxConstraintDiff: 4.09312
OuterIterations: 10
AvgNonlinearIterations: 2
E_L2Elec: 0.474845
E_L2Pot: 0.346714
absE_L2Elec: 0.35263
absE_L2Pot: 0.239797
absE_L2Lambda: 9.76649
N_L2Elec: 0.742621
N_L2Pot: 0.691627
TwallDDRCore: 0.0135809
TprocDDRCore: 0.19
TwallModel: 0.0742334
TprocModel: 0.69
TwallSolve: 2.11325
TprocSolve: 39.16


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
NbEdges: 628
DimXGrad: 124
DimXCurl: 628
DimXDiv: 913
DimLieAlg: 3
DimLAXGrad: 372
DimLAXCurl: 1884
DimLAXDiv: 2739
InitialTime: 0
FinalTime: 1
Timestep: 0.0909091
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.4788e-15
InitialConstraintNorm: 3.32974
MaxConstraintDiff: 4.18241
OuterIterations: 11
AvgNonlinearIterations: 2
E_L2Elec: 0.293468
E_L2Pot: 0.215374
absE_L2Elec: 0.215575
absE_L2Pot: 0.145541
absE_L2Lambda: 6.69957
N_L2Elec: 0.734578
N_L2Pot: 0.675759
TwallDDRCore: 0.0112552
TprocDDRCore: 0.15
TwallModel: 0.121288
TprocModel: 0.87
TwallSolve: 3.59039
TprocSolve: 66.63


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
NbEdges: 1217
DimXGrad: 229
DimXCurl: 1217
DimXDiv: 1805
DimLieAlg: 3
DimLAXGrad: 687
DimLAXCurl: 3651
DimLAXDiv: 5415
InitialTime: 0
FinalTime: 1
Timestep: 0.0769231
StoppingValue: 1e-10
Theta: 1
MaxResidual: 2.32295e-15
InitialConstraintNorm: 3.51456
MaxConstraintDiff: 4.37138
OuterIterations: 13
AvgNonlinearIterations: 2
E_L2Elec: 0.135292
E_L2Pot: 0.143306
absE_L2Elec: 0.0981444
absE_L2Pot: 0.0958461
absE_L2Lambda: 4.72051
N_L2Elec: 0.725428
N_L2Pot: 0.668819
TwallDDRCore: 0.0244536
TprocDDRCore: 0.46
TwallModel: 0.20103
TprocModel: 1.63
TwallSolve: 7.04254
TprocSolve: 130.01


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
NbEdges: 2139
DimXGrad: 383
DimXCurl: 2139
DimXDiv: 3261
DimLieAlg: 3
DimLAXGrad: 1149
DimLAXCurl: 6417
DimLAXDiv: 9783
InitialTime: 0
FinalTime: 1
Timestep: 0.0625
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.90206e-15
InitialConstraintNorm: 3.46493
MaxConstraintDiff: 4.35955
OuterIterations: 16
AvgNonlinearIterations: 2
E_L2Elec: 0.0643163
E_L2Pot: 0.0960494
absE_L2Elec: 0.0464053
absE_L2Pot: 0.0637404
absE_L2Lambda: 3.46837
N_L2Elec: 0.721518
N_L2Pot: 0.663621
TwallDDRCore: 0.0330439
TprocDDRCore: 0.7
TwallModel: 0.325712
TprocModel: 2.57
TwallSolve: 15.4911
TprocSolve: 248.82


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
NbEdges: 3965
DimXGrad: 663
DimXCurl: 3965
DimXDiv: 6228
DimLieAlg: 3
DimLAXGrad: 1989
DimLAXCurl: 11895
DimLAXDiv: 18684
InitialTime: 0
FinalTime: 1
Timestep: 0.05
StoppingValue: 1e-10
Theta: 1
MaxResidual: 2.01417e-15
InitialConstraintNorm: 3.89347
MaxConstraintDiff: 4.82078
OuterIterations: 20
AvgNonlinearIterations: 2
E_L2Elec: 0.041557
E_L2Pot: 0.0687
absE_L2Elec: 0.0298841
absE_L2Pot: 0.0454705
absE_L2Lambda: 2.52695
N_L2Elec: 0.719111
N_L2Pot: 0.66187
TwallDDRCore: 0.0571976
TprocDDRCore: 1.35
TwallModel: 0.630366
TprocModel: 4.52
TwallSolve: 36.5179
TprocSolve: 571.77


==> outputs/errors/eps1-10/Tetgen-Cube-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0135809     0.19          0.0742334   0.69        2.11325     39.16
0.0112552     0.15          0.121288    0.87        3.59039     66.63
0.0244536     0.46          0.20103     1.63        7.04254     130.01
0.0330439     0.7           0.325712    2.57        15.4911     248.82
0.0571976     1.35          0.630366    4.52        36.5179     571.77


==> outputs/errors/eps1-10/Voro-small-0_k0/data_rates.dat <==
Deg  MeshSize  dt         E_L2Elec   RateElec  E_L2Pot    RatePot  MaxRes       MaxConstr
0    0.826611  0.1        0.323653   --        0.346415   --       1.35058e-14  2.91237
0    0.454124  0.0833333  0.0557797  2.94      0.0861905  2.32     1.64273e-12  3.66836
0    0.305313  0.0588235  0.0318826  1.41      0.02801    2.83     1.28052e-12  4.48407
0    0.221382  0.0434783  0.0225781  1.07      0.0226242  0.66     5.03681e-08  5.3826
0    0.176754  0.0344828  0.0173732  1.16      0.0158226  1.59     3.88917e-11  6.07104


==> outputs/errors/eps1-10/Voro-small-0_k0/results-1.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
NbEdges: 272
DimXGrad: 138
DimXCurl: 272
DimXDiv: 162
DimLieAlg: 3
DimLAXGrad: 414
DimLAXCurl: 816
DimLAXDiv: 486
InitialTime: 0
FinalTime: 1
Timestep: 0.1
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.35058e-14
InitialConstraintNorm: 2.12946
MaxConstraintDiff: 2.91237
OuterIterations: 10
AvgNonlinearIterations: 2.3
E_L2Elec: 0.323653
E_L2Pot: 0.346415
absE_L2Elec: 0.243975
absE_L2Pot: 0.234004
absE_L2Lambda: 16.7143
N_L2Elec: 0.753819
N_L2Pot: 0.675501
TwallDDRCore: 0.025095
TprocDDRCore: 0.05
TwallModel: 0.265227
TprocModel: 0.31
TwallSolve: 10.6433
TprocSolve: 98.72


==> outputs/errors/eps1-10/Voro-small-0_k0/results-2.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
NbEdges: 1352
DimXGrad: 678
DimXCurl: 1352
DimXDiv: 800
DimLieAlg: 3
DimLAXGrad: 2034
DimLAXCurl: 4056
DimLAXDiv: 2400
InitialTime: 0
FinalTime: 1
Timestep: 0.0833333
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.64273e-12
InitialConstraintNorm: 2.80589
MaxConstraintDiff: 3.66836
OuterIterations: 12
AvgNonlinearIterations: 2.25
E_L2Elec: 0.0557797
E_L2Pot: 0.0861905
absE_L2Elec: 0.0394343
absE_L2Pot: 0.0556939
absE_L2Lambda: 3.62084
N_L2Elec: 0.706965
N_L2Pot: 0.646172
TwallDDRCore: 0.0184628
TprocDDRCore: 0.24
TwallModel: 0.828884
TprocModel: 3.25
TwallSolve: 24.9009
TprocSolve: 303.14


==> outputs/errors/eps1-10/Voro-small-0_k0/results-3.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
NbEdges: 4018
DimXGrad: 2011
DimXCurl: 4018
DimXDiv: 2351
DimLieAlg: 3
DimLAXGrad: 6033
DimLAXCurl: 12054
DimLAXDiv: 7053
InitialTime: 0
FinalTime: 1
Timestep: 0.0588235
StoppingValue: 1e-10
Theta: 1
MaxResidual: 1.28052e-12
InitialConstraintNorm: 3.54679
MaxConstraintDiff: 4.48407
OuterIterations: 17
AvgNonlinearIterations: 2.11765
E_L2Elec: 0.0318826
E_L2Pot: 0.02801
absE_L2Elec: 0.0223845
absE_L2Pot: 0.0180484
absE_L2Lambda: 0.563351
N_L2Elec: 0.702092
N_L2Pot: 0.644354
TwallDDRCore: 0.0433686
TprocDDRCore: 0.86
TwallModel: 3.06111
TprocModel: 10.17
TwallSolve: 118.549
TprocSolve: 1267.32


==> outputs/errors/eps1-10/Voro-small-0_k0/results-4.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
NbEdges: 8736
DimXGrad: 4370
DimXCurl: 8736
DimXDiv: 5096
DimLieAlg: 3
DimLAXGrad: 13110
DimLAXCurl: 26208
DimLAXDiv: 15288
InitialTime: 0
FinalTime: 1
Timestep: 0.0434783
StoppingValue: 1e-10
Theta: 1
MaxResidual: 5.03681e-08
InitialConstraintNorm: 4.26924
MaxConstraintDiff: 5.3826
OuterIterations: 23
AvgNonlinearIterations: 3.30435
E_L2Elec: 0.0225781
E_L2Pot: 0.0226242
absE_L2Elec: 0.0159616
absE_L2Pot: 0.0146965
absE_L2Lambda: 0.62825
N_L2Elec: 0.706948
N_L2Pot: 0.649592
TwallDDRCore: 0.0672147
TprocDDRCore: 1.46
TwallModel: 6.92627
TprocModel: 23.19
TwallSolve: 694.544
TprocSolve: 7375.26


==> outputs/errors/eps1-10/Voro-small-0_k0/results-5.txt <==
Solution: 0
StabilisationParameter: 0.1
Mesh: /home/jqian/Documents/code/HCore3D-JiaJia/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
NbEdges: 16354
DimXGrad: 8179
DimXCurl: 16354
DimXDiv: 9507
DimLieAlg: 3
DimLAXGrad: 24537
DimLAXCurl: 49062
DimLAXDiv: 28521
InitialTime: 0
FinalTime: 1
Timestep: 0.0344828
StoppingValue: 1e-10
Theta: 1
MaxResidual: 3.88917e-11
InitialConstraintNorm: 4.81941
MaxConstraintDiff: 6.07104
OuterIterations: 29
AvgNonlinearIterations: 2.03448
E_L2Elec: 0.0173732
E_L2Pot: 0.0158226
absE_L2Elec: 0.0123063
absE_L2Pot: 0.0103041
absE_L2Lambda: 0.356184
N_L2Elec: 0.708345
N_L2Pot: 0.651228
TwallDDRCore: 0.0969855
TprocDDRCore: 2.34
TwallModel: 14.4787
TprocModel: 48.93
TwallSolve: 1473.98
TprocSolve: 17238.3


==> outputs/errors/eps1-10/Voro-small-0_k0/times.dat <==
TwallDDRCore  TprocDDRCore  TwallModel  TprocModel  TwallSolve  TprocSolve
0.025095      0.05          0.265227    0.31        10.6433     98.72
0.0184628     0.24          0.828884    3.25        24.9009     303.14
0.0433686     0.86          3.06111     10.17       118.549     1267.32
0.0672147     1.46          6.92627     23.19       694.544     7375.26
0.0969855     2.34          14.4787     48.93       1473.98     17238.3

